Constraints on the early Universe star formation efficiency from galaxy clustering and halo modeling of H$\alpha$ and [O III] emitters

We develop a theoretical framework to provide observational constraints on the early Universe galaxy-halo connection by combining measurements of the UV luminosity function (UVLF) and galaxy clustering via the 2-point correlation function (2PCF). We implemented this framework in the FRESCO and CONGRESS JWST NIRCam/grism surveys by measuring the 2PCF of spectroscopically selected samples of H$\alpha$ and [OIII] emitters at $3.8<z<9$ in 124 arcmin$^2$ in GOODS-N and GOODS-S. By fitting the 2PCF and UVLF at $3.8<z<9$ we inferred that the H$\alpha$ and [OIII] samples at $\langle z \rangle \sim4.3, 5.4$ and $7.3$ reside in halos of masses of log$(M_{\rm h}/$M$_{\odot}) = 11.5$, $11.2$, $11.0$ respectively, while their galaxy bias increases with redshift with values of $b_{\rm g} = 4.0$, $5.0$, $7.6$. These halos do not represent extreme overdense environments at these epochs. We constrain the instantaneous star formation efficiency (SFE), defined as the ratio of the star formation rate over the baryonic accretion rate as a function of halo mass. The SFE rises with halo mass, peaks at $\sim20\%$ at $M_{\rm h} \sim 3 \times 10^{11}\, M_{\odot}$, and declines at higher halo masses. The SFE-$M_{\rm h}$ shows only a mild evolution with redshift with tentative indications that low mass halos decrease but the high mass halos increase in efficiency with redshift. The scatter in the $M_{\rm UV}-M_{\rm h}$ relation, quantified by $\sigma_{\rm UV}$, implies stochasticity in the UV luminosities of $\sim 0.7$ mag, relatively constant with z. Extrapolating our model to $z>9$ shows that a constant SFE-$M_{\rm h}$ fixed at $z=8$ cannot reproduce the observed UVLF and neither high maximum SFE nor high stochasticity alone can explain the high abundances of luminous galaxies seen by JWST. Extending the analysis of the UVLF and 2PCF to $z>9$ measured from wider surveys will be crucial in breaking degeneracies.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

